CoRoT-TESS eclipsing binaries with light-travel-time effect

Identifying long-period eclipsing binaries with space-based photometry is still a challenge even in the century of space telescopes due to the relatively short observation sequences and short lifetime of these missions. The Transiting Exoplanet Survey Satellite (TESS) space telescope is an appropriate tool to supplement previous space-based observations. In this paper we report the first results of the eclipse timing variation (ETV) analyses of eclipsing binaries (EBs) measured by CoRoT and TESS space telescopes. Among the 1428 EB candidates we found 4 new potential triple candidates, for which ETV was analysed and fitted by the well-known light-travel-time effect (LTTE). One of them shows significant phase shift in its folded light curve which required extra care. In this paper we also present some other systems showing significant ETV signals that could be explained by mass transfer or apsidal motion.

==> full_table.csv <==
#CoRoT ID,P_EB [day],T_0 [BJD-2450000 day],note
102285983,3.483354,5108.164850,parabolic ETV   
102383485,7.830361,5101.539991,apsidal motion   
102568782,0.589398,4397.000981,parabolic ETV   
102573289,2.111683,4395.621930,apsidal motion   
102574112,3.376890,4396.478732,apsidal motion   
102596999,0.743416,4397.386582,parabolic ETV   
102598640,1.611379,4396.545430,apsidal motion   
102604360,9.696363,4395.386659,parabolic ETV   
102609164,0.907662,4397.075322,parabolic ETV   
102613810,1.688539,4396.305374,apsidal motion   
102618087,3.143903,4395.547091,apsidal motion   
102627538,0.360697,4397.330412,parabolic ETV   
102629072,7.837084,4395.987561,apsidal motion   
102634002,8.749659,5934.047153,apsidal motion   
102664627,0.312179,4397.256620,parabolic ETV   
102671362,0.861199,4396.724255,parabolic ETV   
102672710,2.571510,4396.583217,apsidal motion   
102686889,0.365109,4397.357189,parabolic ETV   
102688123,4.219509,5939.160082,parabolic ETV   
102698865,3.773561,4394.831968,apsidal motion   
102708916,6.189118,4131.561075,apsidal motion   
102725806,0.341779,4134.763310,parabolic ETV   
102728360,0.358277,4134.770448,parabolic ETV   
102733170,1.979494,4133.881665,parabolic ETV   
102738809,2.035704,4396.301872,parabolic ETV   
102745707,0.288539,4397.316355,parabolic ETV   
102750270,0.896646,4397.008325,parabolic ETV   
102786471,1.064886,4397.359651,parabolic ETV   
102792220,4.979528,4392.973879,parabolic ETV   
102802298,3.719294,4135.311416,apsidal motion   
102835452,6.932458,4132.074813,parabolic ETV   
102841939,2.377638,4133.456382,apsidal motion   
102914654,1.205303,4137.316650,apsidal motion   
102924081,0.373470,4137.884451,parabolic ETV   
102929837,3.820017,4137.714773,apsidal motion   
102932176,0.872235,4137.315327,parabolic ETV   
102955089,0.571616,4137.839385,parabolic ETV   
102961901,0.420887,4137.888863,parabolic ETV   
110657586,0.291026,4787.243921,parabolic ETV   
110683497,0.453094,4787.167288,parabolic ETV   
110743209,2.852672,4785.997296,apsidal motion   
110746019,2.239374,4786.270695,apsidal motion   
110750062,3.850216,4784.919526,parabolic ETV   
110750519,5.040101,4785.858094,apsidal motion   
110753852,0.393416,4787.153622,parabolic ETV   
110762262,1.879929,4786.959408,parabolic ETV   
110764867,2.613119,4785.418905,parabolic ETV   
110771725,2.547861,4785.609233,apsidal motion   
110829352,0.363211,4787.192135,parabolic ETV   
110836864,2.435680,4785.268270,apsidal motion   
110856163,0.519680,4787.112059,parabolic ETV   
221644003,1.798842,4750.822700,apsidal motion   
221650319,2.201731,4750.041764,apsidal motion   
221651647,0.399431,4750.885695,parabolic ETV   
221651996,0.303629,4750.922492,parabolic ETV   
221661742,0.397582,4750.796892,parabolic ETV   
221663609,0.313550,4751.093248,parabolic ETV   
221665163,3.846712,4747.444984,apsidal motion   
221665204,0.475417,4750.845269,parabolic ETV   
221677174,2.069997,4750.501047,apsidal motion   
221686786,0.367554,4751.027521,parabolic ETV   
221694475,0.338698,4751.086872,parabolic ETV   
223945374,0.298524,4533.253463,parabolic ETV   
223954720,2.829202,4531.373519,apsidal motion   
223971548,3.918089,4529.747202,apsidal motion   
223984155,1.387872,4532.721201,apsidal motion   
223993566,1.180669,4532.649371,apsidal motion   
224005111,2.341456,4531.645145,apsidal motion   
300001375,2.472648,4784.910153,parabolic ETV   
315180882,4.286296,5257.042139,apsidal motion   
315229664,0.940865,5260.132177,parabolic ETV   
315240561,1.631175,5259.285036,parabolic ETV   
315267141,0.334847,5260.254948,parabolic ETV   
315278129,0.423322,5260.478946,parabolic ETV   
315296978,1.338220,5260.074675,parabolic ETV   
600568529,1.929500,5840.918939,parabolic ETV   
601310027,0.358020,5841.388685,parabolic ETV   
601396452,5.661669,5839.392639,apsidal motion   
601523118,0.301226,5841.325366,parabolic ETV   
601833294,2.924435,5841.318541,parabolic ETV   
604195039,0.417351,5468.692299,parabolic ETV   
605309194,0.349404,5468.787351,parabolic ETV   
617367932,2.971194,5551.466162,apsidal motion   
620588742,1.243535,5840.614802,parabolic ETV   
620708794,2.468452,5840.237840,parabolic ETV   
737199402,0.304803,6204.940182,parabolic ETV

